AnomaMind: Coarse-to-Fine Agentic Diagnosis via Hybrid Inference for Time Series Anomaly Detection

Time series anomaly detection (TSAD) supports the analysis of web service key performance indicators (KPIs) by identifying anomalous intervals. Recent large language model (LLM)-based agentic approaches have achieved promising results through reasoning and tool use. Despite their effectiveness, precise anomaly localization remains challenging, as diverse anomaly patterns demand targeted numerical evidence and iterative refinement to accurately determine anomaly boundaries. In this work, we propose AnomaMind, a coarse-to-fine agentic diagnosis framework for TSAD. AnomaMind first identifies suspicious regions from time-series visualizations, then adaptively acquires targeted numerical evidence through multi-turn tool interactions, and finally refines anomaly decisions through self-reflection. This process is supported by a tool engine that integrates knowledge memory and numerical analysis. To coordinate this diagnostic process, we design a hybrid inference strategy that employs frozen general-purpose LLMs for initial localization, tool orchestration, and evaluation, alongside a specialized LLM detector for evidence-grounded interval prediction. We optimize only the specialized detector through supervised fine-tuning (SFT) on diagnostic trajectories and reinforcement learning (RL) with verifiable detection rewards. Experiments on four benchmarks spanning web traffic, service KPIs, and system-monitoring signals, under both in-domain and multi-domain training settings, demonstrate competitive performance and support the effectiveness of coarse-to-fine adaptive diagnosis through targeted evidence acquisition and self-reflective refinement.The code is available at https://github.com/Xiaoyu-Tao/AnomaMind-TS.

==> docs/REVISION-HISTORY.txt <==
AnomaMind manuscript

Appendix visualization commented out 2026-10-23 (latest):
Commented out the baseline_comparison figure and Detection Visualization
subsection, preserving their source and figure asset for restoration. Also
commented out the main-text sentence pointing to the disabled subsection.
Both shared-chapter entries compile to 12 total pages, with the Conclusion on
page 8. No undefined references or new overfull boxes; affected pages pass
visual inspection and the widow-word check finds no new single-word tails.
Verification and before-edit sources: tmp/pdfs/appendix-visualization-off-20261023/.

Widow-word cleanup 2026-10-23 (latest):
Reviewed all manuscript pages, including captions, references, and appendix.
Lightly shortened the first contribution, reward/GRPO introductions, two
captions, model-size discussion, and thresholding note to remove isolated
words and hyphenated fragments. Kept the Web-service phrase together in the
research question. Both entry points now keep bibliography page ranges intact
and attached to preceding text, without changing bibliography metadata.
Both entries compile with 8 main-text pages and 13 total pages. Final PDF
inspection finds no remaining single-word or word-fragment paragraph tails,
new overfull boxes, or undefined citations/references. Equations, numerical
results, fonts, margins, and figure assets are unchanged. The existing total
page-count issue is outside this typography pass and remains outstanding.
Verification and before-edit sources: tmp/pdfs/widow-cleanup-20261023/.

Targeted protocol and ablation clarification 2026-10-23 (latest):
The author confirmed that each trained workflow role uses Qwen3-8B and the
remaining roles use general-purpose LLMs. Actor training follows SFT then RL;
its RL reward is the same detection reward, evaluated on the workflow's final
Detector response. The appendix now distinguishes these role assignments.
The author confirmed Fixed Tool uses stats, value_zscore, diff_zscore, then
grep with default query parameters. Random Tool only shuffles this invocation
order and keeps the same parameters; it does not randomly generate parameters
or select a different tool subset. Main text and appendix now reflect this.
Restored complete-parent-split preprocessing and numerical references using
the prior author confirmation recorded in INTEGRATION-EVIDENCE-LITE-20261018.txt
and verified against the provided Lite code. Train/test splits are processed
independently before windowing; later unlabeled test observations may contribute.
Removed the Time-RA and Dual-TF citations attached to the two illustrative
Introduction examples; their method citations remain in Related Work.
No training, inference, re-scoring, or experimental result changes.

Minimal claim-and-protocol revision 2026-10-22 (latest):
Focused abstract/contributions on Detector evidence-to-interval learning inside
an adaptive inference workflow. Qualified the gap after TSAD-Agents/AnomSeer;
method differences follow the primary papers, without new performance claims.
Figure 3 analysis is now a training-configuration comparison in Section 5.5,
with the Actor backbone difference explicit. Table 4 is a configuration
comparison with its budget limitation retained. Figure 1's learning panel
shows fixed context, sampled Detector responses, label rewards and Detector-only
updates; the legacy memory label is now static domain rules.
Made offline whole-split preprocessing/references explicit in the main settings;
recorded the author's confirmation of common test windows/splits. Retained the
author-reported zero terminal failures and complete coverage in Appendix B.2.
Added concentrated limitations; shortened secondary size/model/temperature/cost
analysis to retain 8 main-paper / 12 total pages without changing result values.
Clarified auxiliary explanations/confidence and unmeasured false-alarm scope.
Removed the unexplained Guide-OPD mention and phantom Algorithm 1 reference.
The author confirmed use of the final checkpoint after fixed training epochs;
Appendix A.3 now states this selection rule. Rule/default-setting provenance
remains unverified; no independent-validation claim was added.
No new training, inference, re-scoring or numerical results. Local PDFs refreshed.
Verification: tmp/pdfs/minimal-revision-20261021/verification.json (local).

Default entry: main.tex, which loads submission.tex.
This is the submission-layout entry. The current working revision has 8 main-paper pages, references beginning on page 9, and 12 pages in total.
The extended working manuscript is full-manuscript.tex. Both entries share main.bib and the required figure/implementation assets.


Experimental results updated from author screenshot 2026-10-21 (latest):
Replaced all 16 Gemini-only Workflow scores in Table 2 and all 16 Fixed Tool /
Random Tool F1 and Range-F1 scores in Table 4. Ours scores match the screenshot
and remain unchanged. Additional supplied Best-F1/AP scores for the two tool
strategies are preserved in source comments; the compact table retains its
existing metric columns. The screenshot's Cross-domain row is the existing
jointly trained Multi-domain configuration; its name is retained to avoid
implying unseen-domain transfer. Existing AP terminology is retained.
Recomputed all main-table top-two markers and moved Table 4 second-best
markers to Fixed Tool. Analysis now reflects Ours > Fixed > Random and the
updated Gemini comparisons, including metric-specific exceptions.
Both entries compile cleanly without overfull boxes or undefined references,
retain 8 main-paper pages and 12 total pages, and pass affected-page visual
inspection. Stable PDFs and submission PDF-ZIP refreshed. No experiments run.
Verification: tmp/pdfs/results-update-20261021/verification.json (local).

Introduction key-insight argument expanded 2026-10-21 (latest):
Expanded the standalone fourth paragraph from 40 to 112 words, explaining the
diagnostic context, adaptive evidence acquisition under a common detection
objective, and verifiable training feedback for the evidence-to-interval mapping.
The remaining prose paragraphs, abstract, citation keys, and numerical results
are unchanged. Both entries compile cleanly and pass visual review, with
42 references, 8 main-paper pages, and 12 total pages. References begin on page 9;
Table 2 and Table 3 remain on page 6 and the temperature figure on page 8.
Stable PDF and PDF-ZIP outputs refreshed.
Verification: tmp/pdfs/intro-insight-expansion-20261021/verification.json (local).

Introduction insight separated from method 2026-10-21 (previous):
The key insight is now a standalone fourth paragraph before the AnomaMind
method paragraph (fifth); experiments and contributions form the sixth.
Preserved the concurrent first-paragraph revision and its restored citations.
Lightly shortened the final RL sentence to remove an orphaned word fragment.
Both entries compile cleanly and pass visual review, with 42 references and
12 pages. Stable PDF and PDF-ZIP outputs refreshed.
Verification: tmp/pdfs/intro-insight-paragraph-20261021/verification.json (local).

Introduction key insight clarified 2026-10-21 (previous):
Rewrote paragraph four to explain diagnostic context as the interface between
general-purpose reasoning and task-specific anomaly decisions before introducing
AnomaMind and its hybrid inference design. The five-paragraph structure, other
prose paragraphs, abstract, citation keys, and numerical results are unchanged.
Both entries compile cleanly with 42 references and 12 pages. Visual review
passed; all rendered pages after the Introduction are unchanged. Stable PDF
and PDF-ZIP outputs refreshed.
Verification: tmp/pdfs/intro-key-insight-20261021/verification.json (local).

Introduction opening citations expanded 2026-10-21 (previous):
Expanded the first paragraph from three papers in one citation group to six
papers in three groups, adding EGADS and Opprentice for Web monitoring and
operational value and Dual-TF for temporal anomaly boundaries. Added the
verified Opprentice BibTeX record; the other two records already existed.
The paper now cites 42 works. Prose, the five-paragraph structure, the abstract,
and numerical results are unchanged. Both entries compile cleanly and pass
visual review, with 12 total pages and references starting near the end of
page 8. Stable PDF and PDF-ZIP outputs refreshed.
Verification: tmp/pdfs/intro-citations-20261021/verification.json (local).

Introduction reorganized 2026-10-21 (previous):
Reorganized the shared Introduction into five prose paragraphs: Web monitoring
importance, prior progress and motivation, two diagnostic challenges, the
corresponding AnomaMind workflow and Detector learning strategy, and an
experimental/contribution summary. Removed the author's excluded wording.
The abstract, citation keys, numerical results, and other paper sections are
unchanged. Both entries compile cleanly and pass visual review, with 41
references and 12 total pages. References now begin near the end of page 8;
Table 2 and Table 3 remain on page 6 and the temperature figure on page 8.
Stable PDF and PDF-ZIP outputs refreshed.
Verification: tmp/pdfs/intro-structure-20261021/verification.json (local).

Gemini workflow baseline results added 2026-10-21 (previous):
Filled all 16 Gemini-only Workflow metric cells in Table 2 with the author's
provided results. The existing In-domain row matches the supplied comparison.
All other table content and values are unchanged. The added results do not
change any column's top-two ranking, so bold/underline annotations are retained.
Both entries compile cleanly and pass visual review, with no new widow words,
8 main / 12 total pages, Table 2 on page 6, Table 3 on page 6 right, and the
temperature figure on page 8. All pages except page 6 have unchanged extracted
text. Stable PDF and PDF-ZIP outputs refreshed.
Verification: tmp/pdfs/gemini-workflow-results-20261021/verification.json (local).

Gemini workflow baseline row reserved 2026-10-21 (previous):
Added one Gemini-only Workflow row to Table 2, after Qwen3-8B-SFT and before
the separator above the two Ours rows. All 16 metric cells are intentionally
blank pending measurements. The source comment identifies frozen Gemini-3.1-flash
in all four roles. All existing table content and numerical results are unchanged.
Both entries compile cleanly and pass visual review, with no new widow words,
8 main / 12 total pages, Table 2 on page 6, Table 3 on page 6 right, and the
temperature figure on page 8. Stable PDF and PDF-ZIP outputs refreshed.
Verification: tmp/pdfs/gemini-workflow-row-20261021/verification.json (local).

Remote title and abstract integrated 2026-10-21 (previous):
Integrated remote commit 3c4a48f, preserving its updated submission title,
abstract, and keywords. Aligned the full entry's title and keywords with the
submission entry. The local paragraph expansions, 41-reference bibliography,
and DOI/OpenReview display preferences are retained.
Both entries compile cleanly, pass visual review, and render pixel-identically
on all 12 pages. No new widow words or missing references were found. Both have
8 main / 12 total pages, references on page 9, and appendices on pages 10--12.
Table 3 remains on page 6 right and the temperature figure on page 8.
Stable PDF and PDF-ZIP outputs refreshed.
Verification: tmp/pdfs/remote-sync-20261021/verification.json (local).

OpenReview links hidden 2026-10-21 (previous):
The shared bibliography style now omits OpenReview URLs. Removed the two
displayed links for ReAct and the time-series agentic-reasoning survey while
retaining their metadata in main.bib. All 41 cited works, their numbering,
non-OpenReview URL output, and the existing DOI suppression are unchanged.
The compiled bibliography differs only by the removed OpenReview link blocks.
Both entries compile cleanly, pass visual review, and have no new widow words.
All pages except the reference page have unchanged extracted text. The reference
page renders identically across both entries. Both remain 8 main / 12 total
pages, with Table 3 on page 6 right and the temperature figure on page 8.
Stable PDF and PDF-ZIP outputs refreshed.
Verification: tmp/pdfs/references-without-openreview-20261021/verification.json (local).

Reference DOI display removed 2026-10-21 (previous):
Disabled DOI output in the shared ACM bibliography style. The 12 printed DOI
strings and their resolver links are omitted; main.bib retains all DOI metadata.
The 41 cited works, their numbering, and ordinary URL output are unchanged.
Compiled bibliography content differs only by the removed DOI output.
Both entries compile cleanly, with no missing references or new widow words.
The main text is unchanged on pages 1--8; references now fit on page 9 and the
appendices occupy pages 10--12, for 8 main / 12 total pages. Table 3 remains on
page 6 right and the temperature figure on page 8. Both entries pass visual
review. Stable PDF and PDF-ZIP outputs refreshed.
Verification: tmp/pdfs/references-without-doi-20261021/verification.json (local).

Least-related reference removed 2026-10-21 (previous):
Reviewed the 42 actively cited works and removed Search-R1 (jin2025searchr1),
which concerns search-augmented question answering rather than time-series
anomaly detection and is neither an experimental baseline nor a directly adopted
method. Removed its single explanatory sentence from both Related Work sources
and its BibTeX record. The cited-key difference is exactly this one reference;
both compiled bibliographies now contain 41 entries with no missing citations.
Both entries compile cleanly and pass visual review, with no new widow words,
8 main / 13 total pages, references beginning on page 9, Table 3 on page 6 right,
and the temperature figure on page 8. The conclusion remains 13 rendered lines.
Both entries render pixel-identically on all pages. Stable PDF/ZIP refreshed.
Verification: tmp/pdfs/remove-least-related-reference-20261021/verification.json (local).

Conclusion expanded 2026-10-21 (previous):
Added one sentence summarizing the existing configuration and efficiency
analyses and their implications for Detector selection under latency and memory
constraints. The conclusion now has 13 rendered lines instead of 10, adding
exactly three lines while remaining entirely on page 8. No numerical results,
figure assets, tables, fonts, or spacing controls changed.
Both entries compile cleanly and pass visual review, with no new widow words,
8 main / 13 total pages, references beginning on page 9, Table 3 on page 6 right,
and the temperature figure on page 8. Stable PDF and PDF-ZIP outputs refreshed.
Verification: tmp/pdfs/conclusion-three-lines-20261021/verification.json (local).

Qualitative analysis expanded 2026-10-21 (previous):
Added two sentences explaining the opposite-signed changes at 1083/1084 and
the return to neighboring levels that supports the single-point interval.
Both statements are supported by the existing case figure. The paragraph now
has 13 rendered lines instead of 10, adding exactly three lines. No numerical
results, figure assets, tables, fonts, or spacing controls changed.
Both entries compile cleanly and pass visual review, with no new widow words,
8 main / 13 total pages, references beginning on page 9, Table 3 on page 6 right,
and the temperature figure on page 8. Stable PDF and PDF-ZIP outputs refreshed.
Verification: tmp/pdfs/qualitative-three-lines-20261021/verification.json (local).

Diagnostic Tools analysis expanded 2026-10-21 (previous):
Added one evidence-based sentence about the WSD value-based tool ablation.
The paragraph now has 12 rendered lines instead of 9, adding exactly three
lines without changing fonts, spacing, tables, figures, or numerical results.
The reported decreases .158/.149 are differences of the existing table scores.
Both entries compile cleanly and pass visual review, with no new widow words,
8 main / 12 total pages, Table 3 on page 6 right, and the temperature figure on
page 8. Stable PDF and PDF-ZIP outputs are refreshed.
Verification: tmp/pdfs/diagnostic-tools-three-lines-20261021/verification.json (local).

Single-line dataset-table headers 2026-10-21 (previous):
Removed the old manual line breaks so all five Table 1 headers occupy one line.
The caption and all data rows are unchanged. Delayed Table 3's source inclusion
until after its analysis to preserve page-6 right-column placement after Table 1
became shorter. Both entries compile cleanly, pass visual review, retain 8 main /
12 total pages, and have no new paragraph/caption widow words. The temperature
figure remains on page 8. Stable PDF and PDF-ZIP outputs refreshed.
Verification: tmp/pdfs/dataset-header-singleline-20261021/verification.json (local).

Dataset-table wording 2026-10-21 (previous):
Table 1 now uses the author's caption: Statistics of the four time-series anomaly
detection benchmarks. The headers are Dataset, Total Points, Train Points,
Test Points, and Anomaly Type. All four data rows and all values are unchanged.
A local nonbreaking phrase prevents a single-word caption ending. Both entries
compile cleanly, pass visual review, and retain 8 main / 12 total pages. Table 1
remains on page 5, Table 3 on page 6 right, and the temperature figure on page 8.
Stable PDF and PDF-ZIP outputs refreshed.
Verification: tmp/pdfs/dataset-table-labels-20261021/verification.json (local).

Whole-manuscript widow-word pass 2026-10-21 (previous):
Checked main text, headings, all captions, references, and appendices in both
entries. Ten local nonbreaking-phrase adjustments remove eight single-word or
hyphen-fragment tails and two further short fragmented endings. Prose wording,
results, figure assets, table data, fonts, margins, and layout controls are
unchanged. The final scan and rendered review find no paragraph/caption-ending
single words. Normal DOI/URL lines and figure labels are excluded from this rule.
Both entries compile without overfull boxes or unresolved references, retain
8 main / 12 total pages, and render pixel-identically across all twelve pages.
Table 3 remains on page 6 right; the temperature figure remains on page 8.
Stable PDF and PDF-ZIP outputs are refreshed.
Verification: tmp/pdfs/global-widows-20261021/verification.json (local).

Table 3 right-column placement 2026-10-21 (previous):
A local float-placement instruction keeps Table 3 out of the left-column stack
of Figures 2 and 3. Table 3 now appears in the right column of page 6, above
Table 4, in both entries. Table content, numbering, caption, size, and fonts
are unchanged. Both builds pass visual review without overfull boxes or
unresolved references and remain 8 main / 12 total pages. Stable PDF/ZIP refreshed.
Verification: tmp/pdfs/tool-table-right-20261021/verification.json (local).

Temperature sensitivity restored to main text 2026-10-21 (previous):
Moved the shared temperature experiment and Figure 6 from the appendix to
Section 5.5.3, after General-Purpose Model Variants and before End-to-End Workflow
Efficiency. The analysis is on page 7 and Figure 6 on page 8 in both entries.
Removed the appendix inclusion and the obsolete main-text appendix pointer;
all labels, analysis, caption, figure size, values, and default T=0.6 are preserved.
Both entries compile without overfull boxes or unresolved references and pass
visual review. Both have 8 main / 12 total pages; no length optimization was made.
Stable PDF and PDF-ZIP outputs are refreshed. These counts supersede earlier notes.
Verification: tmp/pdfs/temperature-maintext-20261021/verification.json (local).

Minimal review fixes 2026-10-20 (previous):
Applied local wording changes to the shared abstract, introduction, method,
experimental interpretation, and appendix. The revision clarifies the hybrid
Detector-only design relative to TSAD-Agents/AnomSeer; limits tool/role ablation
attribution and inference-only means; documents encoded domain rules and SFT
record extraction; and explains threshold and pure-normal F1 limitations.
No result tables, figure assets, numeric results, training settings, or layout
controls changed, and no new experiments were run. Teacher provenance,
Fixed/Random execution settings, Actor-training configuration, and knowledge-rule
construction history remain unverified; no missing facts were inferred.
Both entries compile successfully with no overfull boxes or unresolved references.
Submission and extended entries each have 8 main / 13 total pages. Page count
was not optimized, following the author's instruction to disregard length.
Stable PDF and PDF-ZIP outputs are refreshed. Earlier page-count notes below
are historical and are superseded by this entry.
Verification: tmp/pdfs/minimal-review-fixes-20261020/verification.json (local).

Whole-manuscript widow-word pass 2026-10-20 (previous):
Both entries were checked throughout the main text, headings, captions,
bibliography, and appendix. Four local nonbreaking-phrase adjustments prevent
short reference endings and an isolated appendix cross-reference; wording,
bibliographic metadata, body type, figures, and numerical results are unchanged.
No paragraph-ending single words remain in running text or captions. The
conclusion remains exactly 12 rendered body lines. Both builds have no overfull
boxes or unresolved references, and the changed pages pass visual review.
Submission: 8 main / 12 total pages. Extended: 9 main / 14 total pages.
Verification: tmp/pdfs/global-widows-20261020/verification.json (local).

Twelve-line conclusion revision 2026-10-20 (previous):
Both conclusions are shortened to exactly 12 rendered body lines, excluding the
section heading. They retain the method summary, evidence from four retained
benchmark subsets, evaluation limitations, and future work, without dataset names.
Submission: 8 main / 12 total pages, references on page 9 and appendix on 10--12.
Extended: 9 main / 14 total pages. Both entries compile without overfull boxes or
unresolved references. These page counts supersede the longer conclusion below.
Verification: tmp/pdfs/conclusion-twelve-lines-20261020/verification.json (local).

Conclusion replacement 2026-10-20 (previous):
Both conclusions reproduce the author's supplied paragraph verbatim. The longer
submission conclusion spans pages 8--9; its references begin on page 10 and the
three-page appendix spans pages 11--13. Submission: 9 main / 13 total pages.
Extended: 9 main / 14 total pages. Both entries compile without overfull boxes or
unresolved references. The affected conclusion pages were visually inspected.
These page counts supersede the earlier eight-page submission-layout notes.
Verification: tmp/pdfs/conclusion-replacement-20261020/verification.json (local).

Default-temperature correction 2026-10-20 (previous):
The author-confirmed default inference temperature is 0.6. The shared appendix,
temperature analysis, and Figure 5 caption now agree; the sensitivity experiment
still varies only the Detector temperature. Experimental tables and result plots
are unchanged; no new experiments were run. Both entries compile without
overfull boxes or unresolved references and pass visual review.
Submission: 8 main / 12 total pages. Extended: 9 main / 14 total pages.
This correction supersedes earlier notes that describe 0.2 as the default.
Verification: tmp/pdfs/temperature-correction-20261020/verification.json (local).

Minimal consistency revision 2026-10-19 (previous):
Corrected Figure 1 text, SFT token normalization, Evaluator output wording,
detection-level feedback, seed/warmup scope, and Detector-only temperature scope.
Experimental tables and result plots are unchanged; no new experiments were run.
Submission: 8 main / 12 total pages. Extended: 9 main / 14 total pages; its
42-item bibliography spans pages 10--11 and its three-page appendix spans 12--14.
Both entries compile without overfull boxes or unresolved references and pass
visual review. These counts supersede historical notes below.
Verification: tmp/pdfs/minimal-consistency-20261019/verification.json (local).

Appendix paragraph revision 2026-10-19 (previous):
Each appendix subsection now uses one or two connected prose paragraphs.
Eleven paragraph-level headings have been removed; role instructions, training
configuration/objectives, preprocessing/baselines, and prototype specifications
are integrated into their surrounding prose. All labels, role/algorithm counters,
formulas, and numerical values are preserved. Both entries compile without
overfull boxes or unresolved references, and all appendix pages pass visual checks.
The appendix remains three pages: submission pages 10--12 (12 total), extended
pages 11--13 (13 total). Stable preview filenames are unchanged.
Verification: tmp/pdfs/appendix-paragraphs-20261019/verification.json (local).

Three-page appendix revision 2026-10-19:
The shared appendix now has 3 pages, organized as A Implementation and Training,
B Experimental Protocol and Offline Utility, and C Detection Visualization.
Role-specific instructions replace the four boxed summaries; schemas, parser and
controller boundaries, all numerical settings, evaluation rules, prototype defaults
and the complete 18-dimensional descriptor remain. SFT and advantage definitions
already in Section 4.5 are referenced rather than duplicated; default backbone
identities refer to Section 5.1. All 27 prior labels remain. The redundant prototype
algorithm overview is incorporated into its numbered prose specification.
Body type and the full detection-comparison figure size are unchanged.
Submission: 8 main pages, references on page 9, appendix on pages 10--12 (12 total).
Extended: 9 main pages, references on page 10, appendix on pages 11--13 (13 total).
Both builds have no overfull boxes or unresolved references; all appendix pages
passed visual checks and the unique-information checklist was reviewed.
Verification: tmp/pdfs/appendix-three-pages-20261019/verification.json (local).
These page counts supersede the historical notes below.

Appendix compression revision 2026-10-19 (previous):
The shared appendix is reduced from 8 pages to 5 without reducing body type size.
Repeated instructions and prose are consolidated, training settings are tabulated,
and all four role templates fit on one page. The prototype algorithm is a concise
overview; its complete defaults and descriptor definition remain in the text.
All 26 prior appendix labels, formulas, numerical settings, sampling/evaluation
rules, parser/controller edge cases, and the complete detection comparison remain.
Submission: 8 main pages, references on page 9, appendix on pages 10--14 (14 total).
Extended: 9 main pages, references on page 10, appendix on pages 11--15 (15 total).
Both entries compile without overfull boxes or undefined references, and all
appendix pages have been visually checked. Verification:
tmp/pdfs/appendix-compression-20261019/verification.json (local).
These page counts supersede the historical revision notes below.

Qualitative-analysis compacting revision 2026-10-19:
Shortened the case analysis in both entries while preserving the core diagnostic
evidence and the appendix pointer at the paragraph end. In the submission entry,
Conclusion now follows Qualitative Analysis on page 8; references start on page 9,
and appendices span pages 10--17. The extended entry retains 9 main pages and
18 total pages. This requested local shortening supersedes the earlier minimum
analysis-length note for this paragraph. Both entries compile without overfull
boxes or undefined references; the affected pages were visually checked.

Appendix alignment revision 2026-10-19:
Both entries now share 7-Appendix.tex through the submission appendix wrapper.
Appendices A--F follow the main-text content: supplementary method details;
Detector training details; experimental protocol; the separate offline prototype
utility; four role prompt templates; and detection visualization. Existing
main-text appendix labels are preserved, and Qualitative Analysis explicitly
links to the detection comparison. The default Locator does not consume prototype
mosaics. Tool symbols and training-response notation match the main text;
confidence integer conversion and the distinct inference/RL parsers are clarified.
A training-window table reorganizes the existing counts without changing results.
Each entry has 9 main pages, one reference page, and 8 appendix pages (18 total).
Current previews retain output/pdf/AnomaMind-WWW-experiment-layout.pdf and
output/pdf/AnomaMind-full-experiment-layout.pdf. Appendix pages are visually checked;
verification is in tmp/pdfs/appendix-alignment-20261019/verification.json (local).

Build locally:
  latexmk -pdf -interaction=nonstopmode -halt-on-error main.tex

The current revision expands Preliminaries for conceptual completeness; the user explicitly requested that this edit not be compressed to an eight-page layout.

Revision 2026-10-19:
Introduction, Preliminaries, and Method share the overview sources in implementation/.
Operational details are in the shared appendix. Both entries have 9 main pages including floats / 18 total pages.
The main framework figure uses the original Figures/framework_v4.pdf, as requested; both entries share the figure reference.
Latest PDF verification: tmp/pdfs/figure5-left-20261019/verification.json (local).

Methods revision 2026-10-19:
The shared Method source now follows five subsections: Framework Overview;
Adaptive Feature Preparation with Reusable Tool Engines; Reasoning-Aware Anomaly
Detection; Self-Reflective Iterative Refinement; Detection-Specific Policy Optimization.
Paragraph-level headings have been removed. Framework Overview is one paragraph;
the remaining subsections use two or three connected paragraphs.
Methods spans physical pages 3-5 in both entries, meeting the three-page limit.
Both entries compile successfully with no overfull boxes or undefined references.
Framework Overview covers the workflow and hybrid inference roles in 13 rendered
lines in both entries, without an appendix pointer.
Methods uses ordinary Latin letters for sets, contextual knowledge, tool engines,
and losses; corresponding notation in Preliminaries and training appendices is synchronized.
Methods has been checked for single-word paragraph endings and isolated display
lead-ins. Short trailing lines were revised, and the RL lead-in stays with its equation.
PDF verification: tmp/pdfs/method-widows-20261019/verification.json (local).

Experiments revision 2026-10-19:
Both entries organize experiments into six thematic subsections: Experimental
Settings; Overall Detection Performance; Diagnostic Workflow Analysis; Hybrid
Inference and Optimization; Model Configuration and Inference Analysis;
Qualitative Analysis. Each research topic contains numbered small experiments.
All existing experiments, including model-size and general-purpose-model
comparisons, training dynamics, temperature sensitivity, efficiency, the
diagnostic case, and detection visualizations, appear in the main text.
Shared main-text sources are implementation/experiment-model-variants.tex,
experiment-training-dynamics.tex, experiment-temperature.tex, and
experiment-visual-comparison.tex. Detailed implementation remains in appendices.
All reported values and original figure assets are unchanged. Both entries
compile with no overfull boxes or undefined references. Updated previews:
output/pdf/AnomaMind-WWW-experiment-layout.pdf and
output/pdf/AnomaMind-full-experiment-layout.pdf.

Experimental-settings revision 2026-10-19:
Both experimental-settings sections now retain only the datasets, baseline
groups, main model/training configuration, inference repetitions, and headline
metrics. Detailed preprocessing, sampling/counts, SFT/RL hyperparameters, hardware,
confidence mapping, thresholding, and aggregation remain in the appendices.
The submission entry also consolidates the longer evaluation-scope discussion
in its appendix. Result analyses and all table/figure values are unchanged.
Both entries compile without overfull boxes or undefined references; updated
previews retain the experiment-layout filenames above.
Verification: tmp/pdfs/experiment-settings-concise-20261019/verification.json (local).

Experimental-analysis revision 2026-10-19:
Analytical prose in both experimental chapters and supplementary result analyses
now describes trends, comparisons, and interpretation without enumerating scores,
gains, ratios, percentages, or case indices. Model/metric names and figure/table
references remain. Dataset- and metric-dependent exceptions are preserved.
Experimental settings, implementation rules, and original result assets are
unchanged. Both entries compile with no overfull boxes or undefined references.
Previews retain the experiment-layout filenames above.
Verification: tmp/pdfs/experiment-analysis-qualitative-20261019/verification.json (local).

Experiment-hierarchy revision 2026-10-19:
The main text now contains all previously reported experimental analyses and
figures, with no duplicate resources. Every experimental asset precedes the
references. Experimental settings and detailed implementation rules are unchanged;
analytical prose remains qualitative and retains dataset-dependent exceptions.
Current previews have 9 main-paper pages (submission) and 10 (extended); totals are 13 and 18, respectively.
Verification: tmp/pdfs/experiment-main-hierarchy-20261019/verification.json (local).

Table-layout revision 2026-10-19:
Table 7 is now single-column, with one panel per Detector and fixed memory
occupancy in each panel heading. Concurrency, workflow throughput, mean latency,
TTFT, and aggregate decode throughput are preserved without changing any data.
The caption is concise; metric explanations appear below the table. Both entries
compile without overfull boxes or undefined references, and all experimental
assets remain before the references. Stable preview filenames are unchanged.
Verification: tmp/pdfs/efficiency-single-column-20261019/verification.json (local).

Experiment-widow revision 2026-10-19:
Local wording and caption edits remove single-word endings from the experimental
text and related captions in both entries. Experimental data, conclusions,
section hierarchy, and figure/table layout are preserved. Both PDFs compile
without overfull boxes or undefined references and pass visual inspection;
all experimental assets remain in the main text before the references.
Verification: tmp/pdfs/experiment-widows-20261019/verification.json (local).

Figure-location revision 2026-10-19:
Figure 7 now appears on a dedicated appendix page (Appendix C in the submission
entry, Appendix D in the extended entry). Its Detection Visualization analysis
remains in the main text with a cross-reference to the appendix. All other
experimental assets remain in the main text; earlier statements that every
experimental figure precedes the references are superseded by this revision.
Original figure assets and table data are unchanged. Both entries compile
without overfull boxes or undefined references and pass visual inspection.
Current previews have 8 main-paper pages (submission) and 9 (extended), with
13 and 18 pages in total. Stable preview filenames are unchanged.
Verification: tmp/pdfs/figure7-appendix-20261019/verification.json (local).

Experimental-description revision 2026-10-19:
Every small experiment now has at least 12 rendered single-column lines of
analysis in both entries, excluding headings and captions. Short analyses were
expanded with comparisons and interpretations supported by the existing results;
sections already meeting the minimum were retained. Analytical prose does not
enumerate result scores or gains. The visualization description was checked
against the original chart and clarifies the differing coverage of MatrixProfile
and DWT-MLEAD. All figure assets and table data are unchanged, implementation
settings remain concise, and Figure 7 remains in the appendix. Both PDFs compile
with no overfull boxes or undefined references and have no single-word endings
in experimental analyses. Current previews contain 9 main-paper pages in each
entry, with 14 pages total for submission and 18 for the extended manuscript.
Verification: tmp/pdfs/experiment-min-lines-20261019/verification.json (local).

Writing-declaration revision 2026-10-19:
Removed the standalone AI Use Statement from both entries. The WWW 2027
Research Track CFP does not require that separate section, and the updated
ACM authorship policy distinguishes writing assistance (no disclosure required)
from AI used in conducting research (described in Methods). Methodological
content and all experimental analyses remain unchanged. Both PDFs compile and
pass visual checks, with every small experiment retaining at least 12 rendered
body lines and Figure 7 remaining in the appendix. Page counts are unchanged.
Official sources: https://www2027.thewebconf.org/research-track-papers/ and
https://2027.sigcse-ts.acm.org/info/policies-ai .
Verification: tmp/pdfs/remove-ai-statement-20261019/verification.json (local).

Visualization-analysis location revision 2026-10-19:
Moved the entire Detection Visualization experiment from the main text to the
appendix, where its analysis and Figure 7 now share one page. The main-text
Qualitative Analysis introduction retains a compact appendix pointer. The
appendix uses a full-width figure above two-column analysis, preserving at least
12 body lines without adding a page. The final sentence was shortened to avoid
an isolated table-reference line; its interpretation is unchanged. All other
experimental analyses, original figure assets, and table data are unchanged.
Both PDFs compile without overfull boxes or undefined references and pass visual
inspection. This supersedes earlier notes that the visualization analysis stays
in the main text. Stable PDF filenames and page counts are unchanged.
Verification: tmp/pdfs/visualization-analysis-appendix-20261019/verification.json (local).

Case-figure placement revision 2026-10-19:
Figure 6 now appears at the top of physical page 8 in both entries. The
temperature and case floats are declared earlier, after the training-dynamics
analysis, preserving Figure 5/6 numbering and leaving each analysis in its
original section. Figure 5 is on page 7. No analytical text, captions, figure
sizes, original figure assets, or table data changed. Every experiment retains
at least 12 body lines; Figure 7 and its analysis remain in the appendix.
Both PDFs compile without overfull boxes or undefined references, and pages
7-9 pass visual inspection. Stable preview filenames and page counts are unchanged.
Verification: tmp/pdfs/figure6-page8-20261019/verification.json (local).

Figure 3 placement revision 2026-10-19:
Figure 3 now appears on physical page 6 in both entries. Its unchanged float
is declared immediately after Figure 2; its analysis stays in Trainable Roles.
Figure 6 remains on page 8, and Figure 7 with its analysis remains in the
appendix. Captions, figure sizes, all analytical text, and result assets are
unchanged. Both entries compile without overfull boxes or undefined references;
pages 6-8 pass visual inspection, and every experiment retains at least 12 body
lines with no single-word endings. Stable PDF filenames and page counts are unchanged.
Verification: tmp/pdfs/figure3-page6-20261019/verification.json (local).

Table 7 compact-layout revision 2026-10-19:
The single-column efficiency table now combines Detector and memory in a
multirow first column, removing the separate panel-heading rows. Compact
headers, normal row spacing, and a shorter note reduce caption-to-note height
by about 22 percent while keeping the original font size. All six measurement
rows, both memory values, units, and metric definitions are preserved. The table
remains on page 8; Figure 3 stays on page 6 and Figure 6 on page 8. Every
experiment retains at least 12 body lines, and Figure 7 with its analysis stays
in the appendix. Both entries compile without overfull boxes or undefined
references and pass visual inspection. Stable filenames and page counts are unchanged.
Verification: tmp/pdfs/efficiency-compact-20261019/verification.json (local).

Figure 5 left-column revision 2026-10-19:
Figure 5 now appears in the left column of physical page 7 in both entries.
The unchanged independent Figure 4 and Figure 5 floats are queued together in
implementation/experiment-training-figures.tex before Training Strategy;
each analysis remains in its original section. Figure 3 stays on page 6 and
Figure 6 on page 8. Figure assets, captions, sizes, and analysis are unchanged
by this placement edit; concurrent introductory and table-caption edits are
preserved. Every small experiment retains at least 12 body lines without
single-word endings. Both entries compile without overfull boxes or undefined
references and pass visual inspection. Stable filenames and page counts remain
unchanged: 14 total pages for submission and 18 for the extended manuscript.
Verification: tmp/pdfs/figure5-left-20261019/verification.json (local).


Tool-use strategy placeholder table 2026-10-20:
Added Table 4 with Fixed Tool, Random Tool, and Adaptive Tool (Ours),
covering F1 and Range-F1 on YAHOO/KPI/WSD/IOPS. All 24 result cells
are TBD; no experiment was run and no result advantage is asserted.
A shared Tool-Use Strategies subsection follows Diagnostic Tools in both
entries. Existing result tables and figures are unchanged.
Both entries compile without overfull boxes or undefined references.
The new table is on submission page 6 / full page 7. Rendered pages
were checked for overlap, clipping, and legibility.
Current submission draft: 9 main-paper pages / 13 total pages; it exceeds
the 8+12 submission limits and requires shortening before submission.
Extended working manuscript: 9 main-paper pages / 14 total pages.
Outputs: output/pdf/AnomaMind-WWW-experiment-layout.pdf (also zipped),
output/pdf/AnomaMind-full-experiment-layout.pdf.
Verification: tmp/pdfs/tool-strategy-placeholder-20261020/verification.json

Adaptive Tool result alignment 2026-10-20:
User confirmed that Adaptive Tool is the main-table multi-domain model.
Table 4 now copies its F1/Range-F1 values: YAHOO .891/.892,
KPI .606/.800, WSD .805/.842, IOPS .855/.909. Fixed Tool and Random
Tool retain 16 TBD cells. The caption identifies Table 2 as the source,
and the text limits pending evaluation to Fixed Tool and Random Tool.
Both PDFs compile without overfull boxes or undefined references and
the updated table pages pass visual inspection. Page counts remain
13 total / 9 main pages (submission) and 14 total / 9 main pages (full).
No experiment was rerun. Stable PDF/ZIP output paths are updated.
Verification: tmp/pdfs/tool-strategy-multidomain-20261020/verification.json


Yan Liu survey citation 2026-10-20:
Added Chang et al., A Survey of Reasoning and Agentic Systems in Time Series
with Large Language Models (TMLR 2026), using the official full author list
including Yan Liu. The shared Introduction cites it after the sentence about
interleaving agentic analysis with tool interaction (reference [7] in both entries).
Both entries compile without overfull boxes or unresolved references.
Submission: 9 main / 14 total pages; references now occupy pages 10--11.
Extended: 9 main / 14 total pages. Source prose is otherwise unchanged.
Stable PDF/ZIP outputs are updated; affected pages pass visual review.
Verification: tmp/pdfs/yan-liu-citation-20261020/verification.json


Redundant background citation removal 2026-10-20:
Removed gupta2013outlier from the shared Introduction and main.bib.
The same background statement retains schmidl2022anomaly; the newly added
Chang et al. reasoning/agentic-systems survey remains reference [7].
Both current entries compile without overfull boxes or unresolved references
and contain 41 bibliography entries on one reference page. Current workspace
builds, including the existing shared experimental revision, have 8 main /
12 total pages each. Introduction and reference pages pass visual review.
Stable PDF/ZIP outputs are updated.
Verification: tmp/pdfs/remove-redundant-citation-20261020/verification.json

Experimental organization 2026-10-20 (current delivery):
Both experiment entries now share implementation/experiments-overview.tex.
Order: settings; overall detection and joint training; diagnostic roles,
tools and strategies; SFT/RL, trainable roles and dynamics; model choices,
temperature and end-to-end efficiency; qualitative diagnosis. Repeated
interpretations and limitations were consolidated. Existing result values
and figure files are unchanged. Adaptive uses the main multi-domain model;
Fixed and Random retain 16 TBD cells, without unmeasured ranking claims.
User confirmed: no label-based test-sample selection; pure-normal sequences
are included in macro-F1; latency/throughput cover the complete workflow.
Dataset/efficiency captions, protocol appendix and conclusion are aligned;
Detector memory/generation measurements retain their distinct scope.
A float barrier keeps all main-paper figures/tables before the references;
references flow after the conclusion on page 8 rather than forcing a page.
Both outputs now have 8 main-paper pages and 12 total pages. Table 4 is on
page 6, Figure 6 and workflow efficiency on page 8, appendix starts page 10.
No font or template spacing was reduced. Both entries compile without
overfull boxes or undefined references and pass rendered-page inspection.
Stable PDF and ZIP paths are updated. This supersedes earlier page counts.
Verification: tmp/pdfs/experiments-organized-20261020/verification.json


TSAD-Agents citation 2026-10-20:
Both Related Work sections now introduce TSAD-Agents after ARGOS, covering
its four agents, adaptive detection tools, and text/image modality switching.
The closing sentence identifies AnomaMind's detection-specific reinforcement
learning policy. The bibliography uses the WWW 2026 paper, six complete
authors, pages 5392--5403, and DOI 10.1145/3774904.3792376.
It is reference [35] in both entries; the Yan Liu survey remains [7].
Both builds compile without overfull boxes or unresolved references and
retain 8 main-paper pages / 12 total pages, with 42 bibliography entries.
Affected Related Work and reference pages pass visual review.
Stable PDF and ZIP outputs are updated.
Verification: tmp/pdfs/tsad-agents-citation-20261020/verification.json

Tool-use strategy results 2026-10-20 (current delivery):
Replaced all 16 Fixed Tool / Random Tool placeholders with the user-supplied
results. Adaptive Tool retains the main-table multi-domain values.
All eight Adaptive scores are bold as the best in each column.
Updated analysis: Adaptive > Random > Fixed for both metrics on all four
datasets; KPI has the largest absolute gains over both alternatives.
Removed pending-result wording from the active table and analysis; no
claims of matched budgets or statistical significance were added.
Both outputs remain 8 main-paper pages / 12 total pages, with Table 4 on
page 6. Compile diagnostics are clean; affected pages pass visual review.
Stable PDF and ZIP paths are updated. No experiments were run locally.
Verification: tmp/pdfs/tool-strategy-results-20261020/verification.json

Tool-use strategy table styling 2026-10-20 (current delivery):
Table 4 matches the existing ablation-table conventions: centered strategy
column, the same font setup and column spacing, bold best values, and
underlined second-best values. The last row is named Ours, has gray=0.95
shading, a bold label and a preceding midrule. All 24 values are unchanged.
Caption and analysis now consistently use Ours. Both entries compile cleanly
and remain 8 main-paper pages / 12 total pages. Table 4 stays on page 6;
its rendering was checked in both PDFs. Stable PDF/ZIP outputs are updated.
Verification: tmp/pdfs/tool-strategy-style-20261020/verification.json

Table 4 caption revision 2026-10-20 (current delivery):
Caption shortened to: Ablation study of tool-use strategies.
The model-source and ranking-marker explanations now appear in the
Tool-Use Strategies analysis. Table values and styling are unchanged.
The caption renders on one line in both versions; updated page-6 images
are pixel-identical and pass visual review. Both entries compile cleanly
and remain 8 main-paper pages / 12 total pages. Stable PDF/ZIP paths updated.
Verification: tmp/pdfs/tool-strategy-caption-20261020/verification.json

